Substring Density Estimation from Traces

In the trace reconstruction problem, one seeks to reconstruct a binary string $s$ from a collection of traces, each of which is obtained by passing $s$ through a deletion channel. It is known that $\exp(\tilde O(n^{1/5}))$ traces suffice to reconstruct any length-$n$ string with high probability. We consider a variant of the trace reconstruction problem where the goal is to recover a "density map" that indicates the locations of each length-$k$ substring throughout $s$. We show that $\epsilon^{-2}\cdot \text{poly}(n)$ traces suffice to recover the density map with error at most $\epsilon$. As a result, when restricted to a set of source strings whose minimum "density map distance" is at least $1/\text{poly}(n)$, the trace reconstruction problem can be solved with polynomially many traces.

==> data/plt1_0p5.dat <==
0.001	3.005509076304919
0.002	3.010418746441028
0.003	3.0151097535434825
0.004	3.0196626311255317
0.005	3.024115490751317
0.006	3.0284907070202522
0.007	3.0328030200563583
0.008	3.037062877108979
0.009000000000000001	3.041278069376036
0.01	3.0454546298785656
0.011	3.0495973675489934
0.012	3.0537102049638927
0.013000000000000001	3.057796402401626
0.014	3.061858712347785
0.015	3.0658994894916467
0.016	3.0699207711602616
0.017	3.073924337491939
0.018000000000000002	3.0779117573466905
0.019	3.0818844239399397
0.02	3.085843582920001
0.021	3.089790354789262
0.022	3.093725753023455
0.023	3.0976506988721946
0.024	3.101566033566254
0.025	3.105472528474863
0.026000000000000002	3.109370893625295
0.027	3.1132617849014546
0.028	3.1171458101675045
0.029	3.121023534509553
0.03	3.1248954847483708
0.031	3.1287621533453405
0.032	3.1326240018000915
0.033	3.136481463619729
0.034	3.140334946924963
0.035	3.14418483674689
0.036000000000000004	3.1480314970588905
0.037	3.1518752725806713
0.038	3.15571649038547
0.039	3.1595554613364767
0.04	3.1633924813745384
0.041	3.1672278326758523
0.042	3.171061784695641
0.043000000000000003	3.1748945951114664
0.044	3.1787265106779428
0.045	3.1825577680030044
0.046	3.186388594254513
0.047	3.190219207804825
0.048	3.194049818819987
0.049	3.1978806297993794
0.05	3.201711836070887
0.051000000000000004	3.205543626246119
0.052000000000000005	3.209376182639585
0.053	3.2132096816553712
0.054	3.2170442941443818
0.055	3.2208801857349094
0.056	3.224717517138977
0.057	3.22855644443665
0.058	3.2323971193402543
0.059000000000000004	3.236239689440263
0.06	3.240084298434418
0.061	3.243931086341507
0.062	3.2477801897010474
0.063	3.2516317417600606
0.064	3.255485872647939
0.065	3.2593427095403773
0.066	3.263202376813201
0.067	3.2670649961868703
0.068	3.2709306868623838
0.069	3.274799565649194
0.07	3.278671747085739
0.07100000000000001	3.282547343553138
0.07200000000000001	3.286426465382512
0.073	3.29030922095639
0.074	3.2941957168046363
0.075	3.2980860576952353
0.076	3.301980346720317
0.077	3.3058786853777233
0.078	3.309781173648415
0.079	3.3136879100699996
0.08	3.3175989918066193
0.081	3.3215145147154335
0.082	3.3254345734099284
0.083	3.329359261320218
0.084	3.333288670750564
0.085	3.337222892934242
0.08600000000000001	3.3411620180859565
0.08700000000000001	3.345106135451915
0.088	3.3490553333577227
0.089	3.3530096992542218
0.09	3.3569693197613875
0.091	3.3609342807103966
0.092	3.3649046671839784
0.093	3.3688805635551367
0.094	3.37286205352434
0.095	3.376849220155264
0.096	3.380842145909158
0.097	3.3848409126779337
0.098	3.3888456018160102
0.099	3.3928562941710183
0.1	3.396873070113401
0.101	3.4008960095649767
0.10200000000000001	3.4049251920265253
0.10300000000000001	3.4089606966044417
0.10400000000000001	3.4130026020364976
0.105	3.417050986716786
0.106	3.421105928719853
0.107	3.4251675058240902
0.108	3.429235795534409
0.109	3.4333108751042385
0.11	3.4373928215568785
0.111	3.441481711706242
0.112	3.4455776221770273
0.113	3.4496806294243214
0.114	3.453790809752705
0.115	3.4579082393348366
0.116	3.462032994229586
0.117	3.4661651503997097
0.11800000000000001	3.470304783729104
0.11900000000000001	3.4744519700396514
0.12	3.478606785107692
0.121	3.4827693046801236
0.122	3.486939604490161
0.123	3.4911177602727665
0.124	3.4953038477797667
0.125	3.4994979427946857
0.126	3.5037001211472836
0.127	3.5079104587278436
0.128	3.5121290315012033
0.129	3.516355915520548
0.13	3.5205911869409845
0.131	3.524834922032896
0.132	3.5290871971951097
0.133	3.5333480889678563
0.134	3.537617674045575
0.135	3.541896029289532
0.136	3.5461832317402955
0.137	3.550479358630051
0.138	3.5547844873947967
0.139	3.5590986956863855
0.14	3.563422061384472
0.14100000000000001	3.567754662608329
0.14200000000000002	3.5720965777285687
0.14300000000000002	3.576447885378769
0.14400000000000002	3.580808664467006
0.145	3.585178994187311
0.146	3.5895589540310535
0.147	3.5939486237982483
0.148	3.5983480836088195
0.149	3.6027574139137934
0.15	3.607176695506455
0.151	3.611606009533463
0.152	3.61604543750592
0.153	3.6204950613104305
0.154	3.624954963220119
0.155	3.6294252259056363
0.156	3.6339059324461633
0.157	3.638397166340389
0.158	3.6428990115175033
0.159	3.6474115523481867
0.16	3.6519348736556054
0.161	3.6564690607264287
0.162	3.6610141993218583
0.163	3.6655703756886817
0.164	3.6701376765703566
0.165	3.6747161892181266
0.166	3.6793060014021735
0.167	3.683907201422816
0.168	3.6885198781217468
0.169	3.693144120893332
0.17	3.6977800196959567
0.171	3.7024276650634365
0.17200000000000001	3.707087148116492
0.17300000000000001	3.7117585605742898
0.17400000000000002	3.7164419947660647
0.17500000000000002	3.7211375436428087
0.176	3.7258453007890515
0.177	3.730565360434724
0.178	3.735297817467109
0.179	3.7400427674428984
0.18	3.7448003066003333
0.181	3.7495705318714627
0.182	3.754353540894507
0.183	3.759149432026328
0.184	3.7639583043550213
0.185	3.7687802577126326
0.186	3.773615392687992
0.187	3.77846381063969
0.188	3.7833256137091755
0.189	3.7882009048340075
0.19	3.793089787761237
0.191	3.7979923670609512
0.192	3.8029087481399584
0.193	3.807839037255645
0.194	3.812783341529979
0.195	3.8177417689637023
0.196	3.8227144284506736
0.197	3.8277014297924064
0.198	3.832702883712781
0.199	3.8377189018729485
0.2	3.8427495968864234
0.201	3.8477950823343834
0.202	3.8528554727811586
0.203	3.8579308837899515
0.20400000000000001	3.863021431938746
0.20500000000000002	3.8681272348364573
0.20600000000000002	3.873248411139299
0.20700000000000002	3.8783850805673836
0.20800000000000002	3.883537363921559
0.209	3.8887053831004943
0.21	3.8938892611180083
0.211	3.8990891221206594
0.212	3.9043050914055963
0.213	3.909537295438678
0.214	3.914785861872872
0.215	3.920050919566927
0.216	3.9253325986043457
0.217	3.9306310303126466
0.218	3.9359463472829317
0.219	3.9412786833897657
0.22	3.9466281738113733
0.221	3.9519949550501616
0.222	3.9573791649535774
0.223	3.962780942735308
0.224	3.9682004289968282
0.225	3.9736377657493103
0.226	3.979093096435897
0.227	3.9845665659543554
0.228	3.990058320680111
0.229	3.9955685084896775
0.23	4.001097278784491
0.231	4.006644782515158
0.232	4.012211172206124
0.233	4.017796601980773
0.234	4.023401227586981
0.23500000000000001	4.0290252064231105
0.23600000000000002	4.034668697564479
0.23700000000000002	4.0403318617903
0.23800000000000002	4.046014861611113
0.23900000000000002	4.051717861296711
0.24	4.057441026904582
0.241	4.063184526308871
0.242	4.068948529229883
0.243	4.074733207264131
0.244	4.080538733914952
0.245	4.086365284623687
0.246	4.092213036801471
0.247	4.098082169861616
0.248	4.103972865252606
0.249	4.1098853064917495
0.25	4.11581967919946
0.251	4.121776171134219
0.252	4.127754972228212
0.253	4.13375627462367
0.254	4.139780272709929
0.255	4.1458271631612265
0.256	4.151897144975241
0.257	4.157990419512419
0.258	4.164107190536091
0.259	4.17024766425339
0.26	4.176412049357015
0.261	4.182600557067849
0.262	4.188813401178435
0.263	4.195050798097384
0.264	4.20131296689467
0.265	4.207600129347891
0.266	4.2139125099895
0.267	4.22025033615502
0.268	4.226613838032293
0.269	4.233003248711765
0.27	4.23941880423786
0.271	4.245860743661449
0.272	4.2523293090934535
0.273	4.2588247457596164
0.274	4.265347302056463
0.275	4.271897229608494
0.276	4.278474783326633
0.277	4.2850802214679735
0.278	4.291713805696849
0.279	4.298375801147271
0.28	4.305066476486778
0.281	4.311786103981705
0.28200000000000003	4.318534959563959
0.28300000000000003	4.325313322899296
0.28400000000000003	4.332121477457183
0.28500000000000003	4.338959710582241
0.28600000000000003	4.345828313567374
0.28700000000000003	4.352727581728572
0.28800000000000003	4.359657814481473
0.289	4.366619315419731
0.29	4.373612392395217
0.291	4.3806373576001345
0.292	4.387694527651098
0.293	4.394784223675202
0.294	4.401906771398204
0.295	4.409062501234794
0.296	4.416251748381103
0.297	4.423474852909446
0.298	4.430732159865414
0.299	4.43802401936734
0.3	4.4453507867082696
0.301	4.452712822460443
0.302	4.460110492582421
0.303	4.467544168528909
0.304	4.475014227363358
0.305	4.482521051873445
0.306	4.4900650306895145
0.307	4.4976465584060525
0.308	4.505266035706339
0.309	4.512923869490311
0.31	4.5206204730058
0.311	4.528356265983208
0.312	4.536131674773755
0.313	4.543947132491397
0.314	4.551803079158549
0.315	4.559699961855721
0.316	4.567638234875204
0.317	4.575618359878936
0.318	4.583640806060682
0.319	4.591706050312673
0.32	4.599814577396865
0.321	4.607966880120937
0.322	4.616163459519239
0.323	4.624404825038809
0.324	4.632691494730661
0.325	4.641023995446513
0.326	4.649402863041148
0.327	4.657828642580587
0.328	4.666301888556314
0.329	4.674823165105706
0.33	4.6833930462389555
0.331	4.6920121160726485
0.332	4.70068096907029
0.333	4.709400210289985
0.334	4.718170455639568
0.335	4.726992332139416
0.336	4.735866478193259
0.337	4.744793543867251
0.338	4.753774191177639
0.339	4.762809094387308
0.34	4.771898940311585
0.341	4.781044428633599
0.342	4.790246272229604
0.343	4.7995051975046
0.34400000000000003	4.808821944738696
0.34500000000000003	4.818197268444587
0.34600000000000003	4.8276319377366
0.34700000000000003	4.837126736711752
0.34800000000000003	4.846682464843304
0.34900000000000003	4.856299937387285
0.35000000000000003	4.865979985802533
0.35100000000000003	4.875723458184757
0.352	4.885531219715229
0.353	4.895404153124673
0.354	4.9053431591729755
0.355	4.915349157145379
0.356	4.925423085365848
0.357	4.935565901728305
0.358	4.945778584246506
0.359	4.956062131623344
0.36	4.966417563840405
0.361	4.976845922768652
0.362	4.987348272801139
0.363	4.997925701508759
0.364	5.008579320319962
0.365	5.019310265225592
0.366	5.0301196975099005
0.367	5.041008804508936
0.368	5.051978800397551
0.369	5.063030927006333
0.37	5.07416645466982
0.371	5.085386683107473
0.372	5.096692942338917
0.373	5.1080865936350754
0.374	5.119569030506888
0.375	5.131141679733421
0.376	5.142806002431264
0.377	5.154563495167221
0.378	5.1664156911163985
0.379	5.178364161267975
0.38	5.190410515680977
0.381	5.202556404792606
0.382	5.214803520781763
0.383	5.2271535989905935
0.384	5.23960841940704
0.385	5.252169808211576
0.386	5.264839639391477
0.387	5.277619836426199
0.388	5.290512374047676
0.389	5.303519280079536
0.39	5.31664263735955
0.391	5.329884585749856
0.392	5.343247324239826
0.393	5.356733113146742
0.394	5.370344276419775
0.395	5.384083204053178
0.396	5.397952354614931
0.397	5.411954257897553
0.398	5.426091517698212
0.399	5.440366814735799
0.4	5.45478290971313
0.401	5.469342646533031
0.402	5.484048955677675
0.403	5.498904857761234
0.404	5.513913467266603
0.405	5.529077996477773
0.406	5.544401759620275
0.40700000000000003	5.559888177223045
0.40800000000000003	5.575540780716074
0.40900000000000003	5.59136321727931
0.41000000000000003	5.607359254959467
0.41100000000000003	5.623532788072692
0.41200000000000003	5.639887842912502
0.41300000000000003	5.65642858378389
0.41400000000000003	5.6731593193862455
0.41500000000000004	5.690084509569573
0.41600000000000004	5.7072087724905
0.417	5.724536892196826
0.418	5.742073826671758
0.419	5.759824716371699
0.42	5.777794893294366
0.421	5.795989890617273
0.422	5.814415452950163
0.423	5.833077547248967
0.424	5.851982374443105
0.425	5.8711363818329065
0.426	5.890546276319121
0.427	5.910219038532491
0.428	5.930161937937827
0.429	5.950382548994467
0.43	5.970888768462906
0.431	5.991688833956699
0.432	6.012791343848582
0.433	6.0342052786513385
0.434	6.055940024006377
0.435	6.078005395427374
0.436	6.100411664962241
0.437	6.1231695899547205
0.438	6.14629044410716
0.439	6.169786051069072
0.44	6.193668820801926
0.441	6.217951789000258
0.442	6.242648659882538
0.443	6.267773852703558
0.444	6.293342552383525
0.445	6.319370764699091
0.446	6.345875376538554
0.447	6.372874221789354
0.448	6.400386153501616
0.449	6.428431123059164
0.45	6.45703026719067
0.451	6.486206003771551
0.452	6.515982137504313
0.453	6.546383976725508
0.454	6.5774384627753175
0.455	6.609174313586853
0.456	6.641622183412904
0.457	6.674814840916729
0.458	6.70878736822012
0.459	6.743577383939823
0.46	6.779225293767125
0.461	6.815774572776058
0.462	6.853272084406558
0.463	6.891768441992962
0.464	6.93131841983434
0.465	6.971981422183624
0.466	7.013822020232771
0.467	7.056910569278361
0.468	7.101323920877503
0.46900000000000003	7.1471462480973535
0.47000000000000003	7.1944700061187525
0.47100000000000003	7.243397055740621
0.47200000000000003	7.294039984102218
0.47300000000000003	7.346523665682827
0.47400000000000003	7.400987118021952
0.47500000000000003	7.457585721562104
0.47600000000000003	7.516493892864579
0.47700000000000004	7.577908327062202
0.47800000000000004	7.64205196150076
0.47900000000000004	7.709178862055683
0.48	7.77958030250455
0.481	7.853592404541836
0.482	7.931605845339005
0.483	8.01407834268702
0.484	8.101550929602725
0.485	8.194669488309504
0.486	8.294213724957709
0.487	8.40113690087699
0.488	8.51662149932012
0.489	8.642159171554006
0.49	8.77966889467867
0.491	8.931677596812499
0.492	9.101607616338448
0.493	9.294257121831645
0.494	9.516653380249842
0.495	9.779691032751591
0.496	10.101621783939887
0.497	10.516661349190903
0.498	11.101625325585221
0.499	12.101626210980616


==> data/plt1_1.dat <==
0.001	3.0110181526098354
0.002	3.020837492882058
0.003	3.030219507086965
0.004	3.039325262251064
0.005	3.0482309815026345
0.006	3.0569814140405045
0.007	3.0656060401127165
0.008	3.0741257542179574
0.009000000000000001	3.0825561387520723
0.01	3.090909259757132
0.011	3.0991947350979863
0.012	3.107420409927785
0.013000000000000001	3.115592804803252
0.014	3.1237174246955703
0.015	3.1317989789832934
0.016	3.1398415423205233
0.017	3.1478486749838783
0.018000000000000002	3.155823514693381
0.019	3.1637688478798798
0.02	3.1716871658400017
0.021	3.179580709578523
0.022	3.18745150604691
0.023	3.1953013977443896
0.024	3.203132067132508
0.025	3.2109450569497264
0.026000000000000002	3.2187417872505892
0.027	3.226523569802908
0.028	3.2342916203350094
0.029	3.2420470690191054
0.03	3.2497909694967415
0.031	3.257524306690681
0.032	3.265248003600183
0.033	3.2729629272394574
0.034	3.280669893849926
0.035	3.28836967349378
0.036000000000000004	3.2960629941177806
0.037	3.3037505451613427
0.038	3.3114329807709404
0.039	3.3191109226729543
0.04	3.326784962749077
0.041	3.3344556653517037
0.042	3.3421235693912816
0.043000000000000003	3.349789190222933
0.044	3.3574530213558855
0.045	3.3651155360060088
0.046	3.372777188509026
0.047	3.3804384156096496
0.048	3.388099637639974
0.049	3.395761259598758
0.05	3.4034236721417743
0.051000000000000004	3.411087252492238
0.052000000000000005	3.41875236527917
0.053	3.426419363310742
0.054	3.4340885882887644
0.055	3.4417603714698184
0.056	3.449435034277954
0.057	3.4571128888733
0.058	3.4647942386805077
0.059000000000000004	3.472479378880525
0.06	3.480168596868837
0.061	3.487862172683014
0.062	3.4955603794020953
0.063	3.5032634835201213
0.064	3.510971745295879
0.065	3.5186854190807555
0.066	3.5264047536264016
0.067	3.5341299923737415
0.068	3.5418613737247684
0.069	3.5495991312983866
0.07	3.5573434941714774
0.07100000000000001	3.565094687106278
0.07200000000000001	3.5728529307650234
0.073	3.5806184419127796
0.074	3.5883914336092717
0.075	3.5961721153904707
0.076	3.6039606934406336
0.077	3.6117573707554462
0.078	3.6195623472968297
0.079	3.6273758201399997
0.08	3.6351979836132378
0.081	3.643029029430868
0.082	3.650869146819857
0.083	3.658718522640437
0.084	3.6665773415011276
0.085	3.6744457858684845
0.08600000000000001	3.6823240361719125
0.08700000000000001	3.6902122709038285
0.088	3.698110666715445
0.089	3.7060193985084435
0.09	3.713938639522775
0.091	3.7218685614207927
0.092	3.7298093343679573
0.093	3.737761127110273
0.094	3.74572410704868
0.095	3.7536984403105276
0.096	3.761684291818316
0.097	3.7696818253558675
0.098	3.7776912036320205
0.099	3.7857125883420366
0.1	3.7937461402268013
0.101	3.8017920191299526
0.10200000000000001	3.8098503840530515
0.10300000000000001	3.8179213932088834
0.10400000000000001	3.826005204072996
0.105	3.834101973433572
0.106	3.8422118574397066
0.107	3.8503350116481796
0.108	3.858471591068818
0.109	3.8666217502084774
0.11	3.8747856431137575
0.111	3.8829634234124857
0.112	3.8911552443540547
0.113	3.899361258848644
0.114	3.90758161950541
0.115	3.9158164786696723
0.116	3.924065988459172
0.117	3.9323303007994195
0.11800000000000001	3.940609567458207
0.11900000000000001	3.9489039400793025
0.12	3.9572135702153832
0.121	3.965538609360247
0.122	3.9738792089803225
0.123	3.9822355205455326
0.124	3.990607695559534
0.125	3.9989958855893715
0.126	4.007400242294567
0.127	4.015820917455687
0.128	4.0242580630024065
0.129	4.032711831041096
0.13	4.041182373881968
0.131	4.049669844065792
0.132	4.058174394390218
0.133	4.066696177935713
0.134	4.07523534809115
0.135	4.083792058579063
0.136	4.09236646348059
0.137	4.100958717260102
0.138	4.109568974789593
0.139	4.118197391372771
0.14	4.1268441227689445
0.14100000000000001	4.135509325216658
0.14200000000000002	4.144193155457137
0.14300000000000002	4.152895770757537
0.14400000000000002	4.161617328934012
0.145	4.170357988374622
0.146	4.179117908062106
0.147	4.1878972475964975
0.148	4.196696167217639
0.149	4.205514827827587
0.15	4.21435339101291
0.151	4.223212019066926
0.152	4.232090875011841
0.153	4.240990122620861
0.154	4.249909926440238
0.155	4.2588504518112735
0.156	4.267811864892327
0.157	4.276794332680778
0.158	4.285798023035007
0.159	4.294823104696373
0.16	4.303869747311212
0.161	4.3129381214528575
0.162	4.322028398643717
0.163	4.331140751377363
0.164	4.340275353140713
0.165	4.349432378436253
0.166	4.358612002804347
0.167	4.367814402845632
0.168	4.3770397562434935
0.169	4.386288241786664
0.17	4.395560039391913
0.171	4.404855330126873
0.17200000000000001	4.414174296232984
0.17300000000000001	4.4235171211485795
0.17400000000000002	4.4328839895321295
0.17500000000000002	4.442275087285617
0.176	4.451690601578103
0.177	4.461130720869448
0.178	4.470595634934218
0.179	4.480085534885797
0.18	4.4896006132006665
0.181	4.499141063742925
0.182	4.508707081789014
0.183	4.518298864052656
0.184	4.527916608710043
0.185	4.537560515425265
0.186	4.547230785375984
0.187	4.556927621279381
0.188	4.566651227418352
0.189	4.576401809668015
0.19	4.586179575522475
0.191	4.595984734121902
0.192	4.605817496279917
0.193	4.6156780745112895
0.194	4.625566683059958
0.195	4.635483537927405
0.196	4.645428856901347
0.197	4.655402859584814
0.198	4.665405767425562
0.199	4.675437803745896
0.2	4.685499193772847
0.201	4.695590164668767
0.202	4.705710945562317
0.203	4.715861767579904
0.20400000000000001	4.726042863877492
0.20500000000000002	4.7362544696729145
0.20600000000000002	4.746496822278598
0.20700000000000002	4.756770161134767
0.20800000000000002	4.767074727843119
0.209	4.777410766200989
0.21	4.7877785222360165
0.211	4.798178244241319
0.212	4.808610182811192
0.213	4.819074590877356
0.214	4.829571723745744
0.215	4.840101839133854
0.216	4.850665197208691
0.217	4.861262060625293
0.218	4.871892694565863
0.219	4.8825573667795314
0.22	4.893256347622747
0.221	4.903989910100324
0.222	4.914758329907155
0.223	4.925561885470616
0.224	4.9364008579936565
0.225	4.9472755314986205
0.226	4.958186192871794
0.227	4.969133131908711
0.228	4.980116641360222
0.229	4.991137016979355
0.23	5.002194557568982
0.231	5.013289565030317
0.232	5.024422344412248
0.233	5.035593203961547
0.234	5.046802455173962
0.23500000000000001	5.058050412846221
0.23600000000000002	5.069337395128956
0.23700000000000002	5.0806637235806
0.23800000000000002	5.092029723222227
0.23900000000000002	5.103435722593423
0.24	5.114882053809163
0.241	5.126369052617741
0.242	5.137897058459766
0.243	5.149466414528264
0.244	5.161077467829903
0.245	5.172730569247373
0.246	5.1844260736029435
0.247	5.196164339723232
0.248	5.207945730505212
0.249	5.219770612983499
0.25	5.231639358398921
0.251	5.243552342268439
0.252	5.255509944456424
0.253	5.267512549247339
0.254	5.279560545419859
0.255	5.291654326322453
0.256	5.303794289950481
0.257	5.315980839024839
0.258	5.328214381072183
0.259	5.3404953285067815
0.26	5.352824098714032
0.261	5.365201114135697
0.262	5.37762680235687
0.263	5.390101596194768
0.264	5.402625933789339
0.265	5.415200258695783
0.266	5.427825019979001
0.267	5.440500672310041
0.268	5.453227676064585
0.269	5.46600649742353
0.27	5.47883760847572
0.271	5.4917214873228986
0.272	5.504658618186907
0.273	5.517649491519232
0.274	5.5306946041129255
0.275	5.543794459216988
0.276	5.556949566653266
0.277	5.570160442935947
0.278	5.583427611393697
0.279	5.596751602294544
0.28	5.610132952973556
0.281	5.623572207963411
0.28200000000000003	5.637069919127919
0.28300000000000003	5.650626645798594
0.28400000000000003	5.664242954914366
0.28500000000000003	5.677919421164483
0.28600000000000003	5.691656627134749
0.28700000000000003	5.7054551634571435
0.28800000000000003	5.7193156289629465
0.289	5.733238630839462
0.29	5.747224784790434
0.291	5.761274715200269
0.292	5.775389055302195
0.293	5.7895684473504065
0.294	5.803813542796409
0.295	5.818125002469588
0.296	5.832503496762206
0.297	5.846949705818892
0.298	5.861464319730827
0.299	5.87604803873468
0.3	5.89070157341654
0.301	5.905425644920886
0.302	5.920220985164843
0.303	5.9350883370578185
0.304	5.9500284547267155
0.305	5.965042103746891
0.306	5.980130061379028
0.307	5.995293116812105
0.308	6.010532071412678
0.309	6.025847738980621
0.31	6.0412409460116
0.311	6.056712531966415
0.312	6.0722633495475105
0.313	6.087894264982793
0.314	6.103606158317097
0.315	6.119399923711441
0.316	6.1352764697504085
0.317	6.151236719757872
0.318	6.167281612121364
0.319	6.183412100625347
0.32	6.19962915479373
0.321	6.215933760241874
0.322	6.232326919038478
0.323	6.248809650077618
0.324	6.265382989461323
0.325	6.282047990893028
0.326	6.298805726082296
0.327	6.3156572851611745
0.328	6.3326037771126265
0.329	6.349646330211412
0.33	6.366786092477911
0.331	6.384024232145297
0.332	6.40136193814058
0.333	6.41880042057997
0.334	6.436340911279136
0.335	6.453984664278831
0.336	6.471732956386517
0.337	6.4895870877345025
0.338	6.507548382355277
0.339	6.525618188774615
0.34	6.5437978806231705
0.341	6.5620888572672
0.342	6.580492544459209
0.343	6.5990103950092
0.34400000000000003	6.617643889477393
0.34500000000000003	6.636394536889174
0.34600000000000003	6.6552638754731985
0.34700000000000003	6.674253473423503
0.34800000000000003	6.693364929686607
0.34900000000000003	6.71259987477457
0.35000000000000003	6.731959971605066
0.35100000000000003	6.751446916369513
0.352	6.771062439430458
0.353	6.790808306249347
0.354	6.810686318345951
0.355	6.830698314290759
0.356	6.850846170731696
0.357	6.871131803456611
0.358	6.891557168493012
0.359	6.912124263246689
0.36	6.932835127680812
0.361	6.9536918455373025
0.362	6.974696545602279
0.363	6.995851403017517
0.364	7.017158640639923
0.365	7.038620530451183
0.366	7.060239395019801
0.367	7.082017609017871
0.368	7.103957600795103
0.369	7.126061854012667
0.37	7.148332909339641
0.371	7.170773366214947
0.372	7.193385884677835
0.373	7.216173187270152
0.374	7.239138061013777
0.375	7.262283359466843
0.376	7.2856120048625295
0.377	7.309126990334441
0.378	7.332831382232796
0.379	7.3567283225359485
0.38	7.380821031361953
0.381	7.405112809585211
0.382	7.429607041563527
0.383	7.454307197981187
0.384	7.47921683881408
0.385	7.504339616423152
0.386	7.529679278782952
0.387	7.555239672852397
0.388	7.581024748095352
0.389	7.607038560159071
0.39	7.633285274719098
0.391	7.65976917149971
0.392	7.686494648479653
0.393	7.713466226293484
0.394	7.740688552839551
0.395	7.768166408106357
0.396	7.7959047092298634
0.397	7.823908515795106
0.398	7.852183035396424
0.399	7.8807336294715995
0.4	7.909565819426261
0.401	7.938685293066063
0.402	7.9680979113553505
0.403	7.997809715522469
0.404	8.027826934533206
0.405	8.058155992955546
0.406	8.08880351924055
0.40700000000000003	8.119776354446088
0.40800000000000003	8.151081561432148
0.40900000000000003	8.18272643455862
0.41000000000000003	8.214718509918935
0.41100000000000003	8.247065576145385
0.41200000000000003	8.279775685825005
0.41300000000000003	8.31285716756778
0.41400000000000003	8.346318638772493
0.41500000000000004	8.380169019139146
0.41600000000000004	8.414417544981
0.417	8.449073784393653
0.418	8.484147653343516
0.419	8.519649432743398
0.42	8.555589786588731
0.421	8.591979781234546
0.422	8.628830905900326
0.423	8.666155094497935
0.424	8.70396474888621
0.425	8.742272763665813
0.426	8.781092552638242
0.427	8.820438077064981
0.428	8.860323875875654
0.429	8.900765097988934
0.43	8.941777536925814
0.431	8.983377667913398
0.432	9.025582687697163
0.433	9.068410557302677
0.434	9.111880048012754
0.435	9.156010790854747
0.436	9.200823329924482
0.437	9.246339179909441
0.438	9.29258088821432
0.439	9.339572102138145
0.44	9.387337641603851
0.441	9.435903578000515
0.442	9.485297319765076
0.443	9.535547705407119
0.444	9.58668510476705
0.445	9.638741529398184
0.446	9.691750753077107
0.447	9.745748443578709
0.448	9.800772307003232
0.449	9.856862246118329
0.45	9.91406053438134
0.451	9.972412007543102
0.452	10.031964275008626
0.453	10.092767953451016
0.454	10.154876925550635
0.455	10.218348627173707
0.456	10.283244366825809
0.457	10.349629681833457
0.458	10.417574736440244
0.459	10.487154767879646
0.46	10.55845058753425
0.461	10.631549145552116
0.462	10.706544168813116
0.463	10.783536883985924
0.464	10.86263683966868
0.465	10.943962844367247
0.466	11.027644040465542
0.467	11.113821138556721
0.468	11.202647841755006
0.46900000000000003	11.294292496194707
0.47000000000000003	11.388940012237505
0.47100000000000003	11.486794111481242
0.47200000000000003	11.588079968204436
0.47300000000000003	11.693047331365655
0.47400000000000003	11.801974236043904
0.47500000000000003	11.915171443124208
0.47600000000000003	12.032987785729159
0.47700000000000004	12.155816654124404
0.47800000000000004	12.28410392300152
0.47900000000000004	12.418357724111367
0.48	12.5591606050091
0.481	12.707184809083671
0.482	12.86321169067801
0.483	13.028156685374038
0.484	13.203101859205448
0.485	13.389338976619008
0.486	13.588427449915418
0.487	13.80227380175398
0.488	14.033242998640242
0.489	14.284318343108012
0.49	14.55933778935734
0.491	14.863355193624997
0.492	15.203215232676897
0.493	15.58851424366329
0.494	16.033306760499684
0.495	16.559382065503183
0.496	17.203243567879774
0.497	18.033322698381806
0.498	19.203250651170443
0.499	21.20325242196123


==> data/plt1_2.dat <==
0.001	3.022036305219671
0.002	3.041674985764116
0.003	3.060439014173931
0.004	3.0786505245021276
0.005	3.096461963005269
0.006	3.113962828081009
0.007	3.1312120802254335
0.008	3.148251508435915
0.009000000000000001	3.1651122775041447
0.01	3.181818519514264
0.011	3.1983894701959725
0.012	3.21484081985557
0.013000000000000001	3.2311856096065044
0.014	3.247434849391141
0.015	3.263597957966587
0.016	3.279683084641047
0.017	3.295697349967757
0.018000000000000002	3.3116470293867626
0.019	3.3275376957597596
0.02	3.3433743316800033
0.021	3.3591614191570462
0.022	3.37490301209382
0.023	3.390602795488779
0.024	3.406264134265016
0.025	3.421890113899453
0.026000000000000002	3.4374835745011785
0.027	3.4530471396058173
0.028	3.4685832406700188
0.029	3.4840941380382113
0.03	3.4995819389934812
0.031	3.515048613381362
0.032	3.5304960072003655
0.033	3.5459258544789134
0.034	3.56133978769985
0.035	3.5767393469875604
0.036000000000000004	3.592125988235561
0.037	3.6075010903226854
0.038	3.622865961541881
0.039	3.63822184534591
0.04	3.653569925498155
0.041	3.668911330703406
0.042	3.6842471387825615
0.043000000000000003	3.699578380445864
0.044	3.714906042711769
0.045	3.7302310720120193
0.046	3.7455543770180535
0.047	3.7608768312192993
0.048	3.776199275279948
0.049	3.791522519197515
0.05	3.8068473442835487
0.051000000000000004	3.8221745049844764
0.052000000000000005	3.8375047305583396
0.053	3.852838726621484
0.054	3.868177176577529
0.055	3.883520742939637
0.056	3.898870068555908
0.057	3.9142257777465996
0.058	3.929588477361015
0.059000000000000004	3.9449587577610497
0.06	3.960337193737674
0.061	3.975724345366028
0.062	3.9911207588041906
0.063	4.006526967040243
0.064	4.021943490591758
0.065	4.037370838161511
0.066	4.052809507252803
0.067	4.068259984747482
0.068	4.083722747449537
0.069	4.099198262596773
0.07	4.114686988342955
0.07100000000000001	4.130189374212555
0.07200000000000001	4.145705861530047
0.073	4.161236883825559
0.074	4.1767828672185425
0.075	4.192344230780941
0.076	4.207921386881267
0.077	4.2235147415108925
0.078	4.239124694593659
0.079	4.254751640279999
0.08	4.2703959672264755
0.081	4.286058058861736
0.082	4.301738293639714
0.083	4.317437045280874
0.084	4.333154683002255
0.085	4.348891571736969
0.08600000000000001	4.364648072343825
0.08700000000000001	4.380424541807657
0.088	4.39622133343089
0.089	4.412038797016887
0.09	4.42787727904555
0.091	4.443737122841585
0.092	4.4596186687359145
0.093	4.475522254220546
0.094	4.49144821409736
0.095	4.507396880621055
0.096	4.523368583636632
0.097	4.539363650711735
0.098	4.555382407264041
0.099	4.571425176684073
0.1	4.587492280453603
0.101	4.603584038259905
0.10200000000000001	4.619700768106103
0.10300000000000001	4.635842786417767
0.10400000000000001	4.652010408145992
0.105	4.668203946867144
0.106	4.684423714879413
0.107	4.700670023296359
0.108	4.716943182137636
0.109	4.733243500416955
0.11	4.749571286227515
0.111	4.765926846824971
0.112	4.782310488708109
0.113	4.798722517697288
0.114	4.81516323901082
0.115	4.831632957339345
0.116	4.848131976918344
0.117	4.86466060159884
0.11800000000000001	4.881219134916414
0.11900000000000001	4.897807880158605
0.12	4.9144271404307664
0.121	4.931077218720494
0.122	4.947758417960645
0.123	4.964471041091065
0.124	4.981215391119068
0.125	4.997991771178743
0.126	5.014800484589134
0.127	5.031641834911374
0.128	5.048516126004814
0.129	5.065423662082193
0.13	5.082364747763937
0.131	5.099339688131584
0.132	5.116348788780437
0.133	5.133392355871425
0.134	5.150470696182301
0.135	5.1675841171581265
0.136	5.18473292696118
0.137	5.201917434520205
0.138	5.219137949579187
0.139	5.236394782745543
0.14	5.253688245537889
0.14100000000000001	5.271018650433316
0.14200000000000002	5.288386310914275
0.14300000000000002	5.305791541515075
0.14400000000000002	5.323234657868024
0.145	5.3407159767492445
0.146	5.358235816124212
0.147	5.375794495192994
0.148	5.393392334435278
0.149	5.411029655655174
0.15	5.42870678202582
0.151	5.446424038133851
0.152	5.464181750023682
0.153	5.481980245241723
0.154	5.499819852880476
0.155	5.517700903622546
0.156	5.535623729784653
0.157	5.5535886653615565
0.158	5.571596046070013
0.159	5.589646209392747
0.16	5.6077394946224235
0.161	5.625876242905714
0.162	5.644056797287434
0.163	5.662281502754727
0.164	5.680550706281426
0.165	5.698864756872506
0.166	5.717224005608694
0.167	5.735628805691264
0.168	5.754079512486987
0.169	5.772576483573328
0.17	5.791120078783828
0.171	5.809710660253746
0.17200000000000001	5.828348592465968
0.17300000000000001	5.847034242297159
0.17400000000000002	5.865767979064259
0.17500000000000002	5.884550174571235
0.176	5.903381203156206
0.177	5.922261441738898
0.178	5.941191269868438
0.179	5.960171069771594
0.18	5.979201226401332
0.181	5.998282127485852
0.182	6.017414163578027
0.183	6.0365977281053125
0.184	6.055833217420085
0.185	6.07512103085053
0.186	6.094461570751968
0.187	6.113855242558762
0.188	6.133302454836704
0.189	6.15280361933603
0.19	6.172359151044949
0.191	6.191969468243803
0.192	6.2116349925598335
0.193	6.231356149022577
0.194	6.251133366119916
0.195	6.270967075854809
0.196	6.290857713802694
0.197	6.310805719169626
0.198	6.330811534851124
0.199	6.350875607491794
0.2	6.3709983875456935
0.201	6.391180329337533
0.202	6.411421891124634
0.203	6.431723535159807
0.20400000000000001	6.452085727754983
0.20500000000000002	6.472508939345829
0.20600000000000002	6.492993644557196
0.20700000000000002	6.513540322269533
0.20800000000000002	6.5341494556862365
0.209	6.554821532401977
0.21	6.575557044472033
0.211	6.596356488482636
0.212	6.617220365622384
0.213	6.638149181754711
0.214	6.659143447491487
0.215	6.6802036782677074
0.216	6.701330394417383
0.217	6.722524121250586
0.218	6.743785389131727
0.219	6.765114733559063
0.22	6.786512695245494
0.221	6.8079798202006465
0.222	6.8295166598143116
0.223	6.851123770941234
0.224	6.872801715987313
0.225	6.894551062997241
0.226	6.916372385743588
0.227	6.938266263817421
0.228	6.960233282720443
0.229	6.982274033958709
0.23	7.004389115137964
0.231	7.026579130060635
0.232	7.048844688824495
0.233	7.071186407923092
0.234	7.093604910347923
0.23500000000000001	7.116100825692442
0.23600000000000002	7.138674790257914
0.23700000000000002	7.1613274471612005
0.23800000000000002	7.184059446444454
0.23900000000000002	7.206871445186844
0.24	7.229764107618326
0.241	7.252738105235482
0.242	7.275794116919531
0.243	7.298932829056527
0.244	7.322154935659806
0.245	7.345461138494747
0.246	7.368852147205888
0.247	7.3923286794464635
0.248	7.415891461010424
0.249	7.439541225966998
0.25	7.463278716797841
0.251	7.487104684536877
0.252	7.511019888912847
0.253	7.535025098494678
0.254	7.559121090839718
0.255	7.583308652644906
0.256	7.6075885799009635
0.257	7.631961678049678
0.258	7.6564287621443645
0.259	7.680990657013561
0.26	7.705648197428063
0.261	7.730402228271393
0.262	7.755253604713741
0.263	7.7802031923895365
0.264	7.805251867578678
0.265	7.830400517391563
0.266	7.855650039958002
0.267	7.881001344620083
0.268	7.90645535212917
0.269	7.93201299484706
0.27	7.957675216951439
0.271	7.983442974645796
0.272	8.009317236373814
0.273	8.035298983038464
0.274	8.061389208225851
0.275	8.087588918433976
0.276	8.113899133306532
0.277	8.140320885871894
0.278	8.166855222787394
0.279	8.193503204589089
0.28	8.220265905947112
0.281	8.247144415926822
0.28200000000000003	8.274139838255838
0.28300000000000003	8.301253291597188
0.28400000000000003	8.328485909828732
0.28500000000000003	8.355838842328968
0.28600000000000003	8.383313254269499
0.28700000000000003	8.410910326914287
0.28800000000000003	8.438631257925893
0.289	8.466477261678923
0.29	8.494449569580867
0.291	8.522549430400538
0.292	8.55077811060439
0.293	8.579136894700813
0.294	8.607627085592817
0.295	8.636250004939177
0.296	8.665006993524411
0.297	8.693899411637783
0.298	8.722928639461653
0.299	8.75209607746936
0.3	8.78140314683308
0.301	8.810851289841771
0.302	8.840441970329685
0.303	8.870176674115637
0.304	8.900056909453431
0.305	8.930084207493781
0.306	8.960260122758056
0.307	8.99058623362421
0.308	9.021064142825356
0.309	9.051695477961243
0.31	9.0824818920232
0.311	9.113425063932832
0.312	9.144526699095021
0.313	9.175788529965587
0.314	9.207212316634195
0.315	9.238799847422882
0.316	9.270552939500817
0.317	9.302473439515746
0.318	9.334563224242729
0.319	9.366824201250694
0.32	9.39925830958746
0.321	9.431867520483747
0.322	9.464653838076956
0.323	9.497619300155236
0.324	9.530765978922647
0.325	9.564095981786053
0.326	9.597611452164593
0.327	9.631314570322349
0.328	9.665207554225253
0.329	9.699292660422824
0.33	9.733572184955822
0.331	9.768048464290594
0.332	9.80272387628116
0.333	9.83760084115994
0.334	9.872681822558272
0.335	9.907969328557662
0.336	9.943465912773034
0.337	9.979174175469005
0.338	10.015096764710552
0.339	10.05123637754923
0.34	10.087595761246341
0.341	10.1241777145344
0.342	10.16098508891842
0.343	10.1980207900184
0.34400000000000003	10.235287778954786
0.34500000000000003	10.272789073778348
0.34600000000000003	10.310527750946399
0.34700000000000003	10.348506946847007
0.34800000000000003	10.386729859373215
0.34900000000000003	10.42519974954914
0.35000000000000003	10.463919943210133
0.35100000000000003	10.502893832739025
0.352	10.542124878860916
0.353	10.581616612498694
0.354	10.621372636691902
0.355	10.66139662858152
0.356	10.701692341463392
0.357	10.742263606913221
0.358	10.783114336986024
0.359	10.824248526493378
0.36	10.865670255361623
0.361	10.907383691074605
0.362	10.949393091204557
0.363	10.991702806035034
0.364	11.034317281279845
0.365	11.077241060902367
0.366	11.120478790039602
0.367	11.164035218035743
0.368	11.207915201590206
0.369	11.252123708025334
0.37	11.296665818679282
0.371	11.341546732429894
0.372	11.38677176935567
0.373	11.432346374540304
0.374	11.478276122027554
0.375	11.524566718933686
0.376	11.571224009725059
0.377	11.618253980668882
0.378	11.665662764465592
0.379	11.713456645071897
0.38	11.761642062723906
0.381	11.810225619170422
0.382	11.859214083127053
0.383	11.908614395962374
0.384	11.95843367762816
0.385	12.008679232846305
0.386	12.059358557565904
0.387	12.110479345704794
0.388	12.162049496190704
0.389	12.214077120318143
0.39	12.266570549438196
0.391	12.31953834299942
0.392	12.372989296959306
0.393	12.426932452586968
0.394	12.481377105679101
0.395	12.536332816212713
0.396	12.591809418459727
0.397	12.647817031590211
0.398	12.704366070792847
0.399	12.761467258943199
0.4	12.819131638852522
0.401	12.877370586132127
0.402	12.936195822710701
0.403	12.995619431044938
0.404	13.055653869066411
0.405	13.116311985911093
0.406	13.1776070384811
0.40700000000000003	13.239552708892177
0.40800000000000003	13.302163122864297
0.40900000000000003	13.365452869117243
0.41000000000000003	13.429437019837868
0.41100000000000003	13.49413115229077
0.41200000000000003	13.55955137165001
0.41300000000000003	13.625714335135559
0.41400000000000003	13.692637277544986
0.41500000000000004	13.760338038278292
0.41600000000000004	13.828835089962
0.417	13.898147568787305
0.418	13.96829530668703
0.419	14.039298865486796
0.42	14.111179573177463
0.421	14.183959562469092
0.422	14.257661811800654
0.423	14.332310188995873
0.424	14.40792949777242
0.425	14.484545527331626
0.426	14.562185105276486
0.427	14.640876154129963
0.428	14.720647751751308
0.429	14.801530195977868
0.43	14.883555073851628
0.431	14.966755335826797
0.432	15.051165375394325
0.433	15.136821114605356
0.434	15.223760096025506
0.435	15.312021581709494
0.436	15.401646659848963
0.437	15.492678359818882
0.438	15.585161776428643
0.439	15.67914420427629
0.44	15.774675283207703
0.441	15.87180715600103
0.442	15.970594639530152
0.443	16.071095410814237
0.444	16.1733702095341
0.445	16.277483058796367
0.446	16.383501506154214
0.447	16.491496887157417
0.448	16.601544614006464
0.449	16.713724492236658
0.45	16.828121068762677
0.451	16.944824015086205
0.452	17.063928550017252
0.453	17.185535906902032
0.454	17.30975385110127
0.455	17.436697254347415
0.456	17.566488733651617
0.457	17.699259363666915
0.458	17.835149472880488
0.459	17.974309535759293
0.46	18.1169011750685
0.461	18.26309829110423
0.462	18.41308833762623
0.463	18.56707376797185
0.464	18.72527367933736
0.465	18.887925688734494
0.466	19.05528808093108
0.467	19.227642277113443
0.468	19.40529568351001
0.46900000000000003	19.588584992389414
0.47000000000000003	19.77788002447501
0.47100000000000003	19.973588222962483
0.47200000000000003	20.176159936408872
0.47300000000000003	20.386094662731313
0.47400000000000003	20.603948472087808
0.47500000000000003	20.830342886248417
0.47600000000000003	21.065975571458317
0.47700000000000004	21.31163330824881
0.47800000000000004	21.568207846003045
0.47900000000000004	21.836715448222733
0.48	22.1183212100182
0.481	22.414369618167342
0.482	22.726423381356017
0.483	23.056313370748075
0.484	23.406203718410897
0.485	23.778677953238017
0.486	24.176854899830836
0.487	24.60454760350796
0.488	25.066485997280484
0.489	25.568636686216024
0.49	26.11867557871468
0.491	26.726710387249994
0.492	27.406430465353793
0.493	28.177028487326584
0.494	29.06661352099937
0.495	30.11876413100637
0.496	31.406487135759544
0.497	33.06664539676361
0.498	35.406501302340885
0.499	39.40650484392246


==> data/plt2_existing.dat <==
0.001	183.0790261991315
0.002	183.43583891366566
0.003	183.7940874942543
0.004	184.1537806255711
0.005	184.51492706246898
0.006	184.87753563069032
0.007	185.241615227586
0.008	185.60717482284306
0.009000000000000001	185.97422345922132
0.01	186.34277025329908
0.011	186.71282439622786
0.012	187.08439515449652
0.013000000000000001	187.4574918707047
0.014	187.8321239643458
0.015	188.20830093259988
0.016	188.586032351136
0.017	188.96532787492487
0.018000000000000002	189.34619723906138
0.019	189.72865025959766
0.02	190.11269683438616
0.021	190.49834694393365
0.022	190.8856106522659
0.023	191.2744981078029
0.024	191.66501954424552
0.025	192.05718528147315
0.026000000000000002	192.45100572645282
0.027	192.84649137415965
0.028	193.2436528085093
0.029	193.64250070330206
0.03	194.04304582317906
0.031	194.44529902459067
0.032	194.84927125677757
0.033	195.254973562764
0.034	195.6624170803641
0.035	196.07161304320118
0.036000000000000004	196.48257278174015
0.037	196.89530772433326
0.038	197.3098293982796
0.039	197.72614943089815
0.04	198.14427955061507
0.041	198.56423158806496
0.042	198.98601747720676
0.043000000000000003	199.40964925645423
0.044	199.8351390698212
0.045	200.2624991680821
0.046	200.6917419099476
0.047	201.12287976325632
0.048	201.5559253061814
0.049	201.99089122845425
0.05	202.42779033260388
0.051000000000000004	202.866635535213
0.052000000000000005	203.30743986819084
0.053	203.7502164800635
0.054	204.19497863728088
0.055	204.6417397255419
0.056	205.09051325113745
0.057	205.5413128423113
0.058	205.9941522506398
0.059000000000000004	206.4490453524301
0.06	206.9060061501376
0.061	207.3650487738028
0.062	207.82618748250752
0.063	208.28943666585167
0.064	208.7548108454497
0.065	209.22232467644812
0.066	209.69199294906412
0.067	210.1638305901448
0.068	210.63785266474906
0.069	211.1140743777505
0.07	211.5925110754636
0.07100000000000001	212.07317824729188
0.07200000000000001	212.5560915273998
0.073	213.0412666964075
0.074	213.52871968311
0.075	214.01846656622058
0.076	214.51052357613827
0.077	215.0049070967412
0.078	215.50163366720471
0.079	216.00071998384624
0.08	216.50218290199558
0.081	217.0060394378927
0.082	217.5123067706122
0.083	218.0210022440163
0.084	218.53214336873478
0.085	219.04574782417484
0.08600000000000001	219.56183346055903
0.08700000000000001	220.08041830099353
0.088	220.60152054356598
0.089	221.12515856347463
0.09	221.65135091518766
0.091	222.18011633463527
0.092	222.7114737414331
0.093	223.24544224113902
0.094	223.782041127543
0.095	224.32128988499096
0.096	224.86320819074314
0.097	225.40781591736751
0.098	225.9551331351691
0.099	226.50518011465553
0.1	227.05797732903937
0.101	227.6135454567785
0.10200000000000001	228.1719053841545
0.10300000000000001	228.73307820789012
0.10400000000000001	229.29708523780624
0.105	229.86394799951935
0.106	230.43368823718026
0.107	231.00632791625424
0.108	231.58188922634383
0.109	232.16039458405544
0.11	232.7418666359091
0.111	233.32632826129418
0.112	233.91380257546987
0.113	234.5043129326129
0.114	235.0978829289121
0.115	235.69453640571155
0.116	236.29429745270272
0.117	236.89719041116635
0.11800000000000001	237.50323987726597
0.11900000000000001	238.11247070539233
0.12	238.72490801156144
0.121	239.34057717686608
0.122	239.95950385098178
0.123	240.5817139557294
0.124	241.20723368869383
0.125	241.83608952690065
0.126	242.4683082305525
0.127	243.10391684682446
0.128	243.7429427137215
0.129	244.38541346399805
0.13	245.03135702914096
0.131	245.68080164341742
0.132	246.33377584798887
0.133	246.9903084950921
0.134	247.65042875228872
0.135	248.31416610678508
0.136	248.98155036982263
0.137	249.65261168114137
0.138	250.32738051351714
0.139	251.00588767737418
0.14	251.68816432547487
0.14100000000000001	252.37424195768756
0.14200000000000002	253.06415242583444
0.14300000000000002	253.75792793862072
0.14400000000000002	254.45560106664743
0.145	255.15720474750805
0.146	255.86277229097243
0.147	256.57233738425816
0.148	257.28593409739204
0.149	258.0035968886635
0.15	258.72536061017075
0.151	259.4512605134631
0.152	260.18133225528027
0.153	260.9156119033902
0.154	261.6541359425297
0.155	262.39694128044687
0.156	263.14406525404956
0.157	263.8955456356616
0.158	264.65142063938833
0.159	265.41172892759437
0.16	266.1765096174958
0.161	266.94580228786856
0.162	267.7196469858767
0.163	268.4980842340214
0.164	269.28115503721455
0.165	270.068900889979
0.166	270.861363783778
0.167	271.65858621447666
0.168	272.4606111899386
0.169	273.2674822377598
0.17	274.07924341314356
0.171	274.8959393069187
0.17200000000000001	275.71761505370466
0.17300000000000001	276.5443163402263
0.17400000000000002	277.37608941378187
0.17500000000000002	278.212981090867
0.176	279.0550387659588
0.177	279.9023104204629
0.178	280.7548446318273
0.179	281.6126905828264
0.18	282.47589807101923
0.181	283.3445175183857
0.182	284.2185999811444
0.183	285.09819715975647
0.184	285.98336140911925
0.185	286.87414574895416
0.186	287.7706038743931
0.187	288.6727901667678
0.188	289.5807597046064
0.189	290.4945682748427
0.19	291.4142723842418
0.191	292.33992927104805
0.192	293.2715969168595
0.193	294.20933405873484
0.194	295.1532002015375
0.195	296.10325563052254
0.196	297.0595614241719
0.197	298.0221794672843
0.198	298.99117246432456
0.199	299.96660395303945
0.2	300.94853831834587
0.201	301.9370408064972
0.202	302.9321775395353
0.203	303.934015530035
0.20400000000000001	304.94262269614626
0.20500000000000002	305.95806787694295
0.20600000000000002	306.9804208480852
0.20700000000000002	308.00975233780184
0.20800000000000002	309.0461340432014
0.209	310.08963864691987
0.21	311.14033983411224
0.211	312.1983123097973
0.212	313.2636318165636
0.213	314.33637515264525
0.214	315.4166201903779
0.215	316.50444589504195
0.216	317.59993234410507
0.217	318.7031607468718
0.218	319.81421346455176
0.219	320.93317403075616
0.22	322.06012717243345
0.221	323.1951588312553
0.222	324.3383561854645
0.223	325.48980767219496
0.224	326.64960301027855
0.225	327.8178332235482
0.226	328.9945906646519
0.227	330.17996903939013
0.228	331.3740634315897
0.229	332.5769703285287
0.23	333.78878764692655
0.231	335.00961475951317
0.232	336.2395525221937
0.233	337.4787033018232
0.234	338.72717100460784
0.23500000000000001	339.98506110514927
0.23600000000000002	341.2524806761494
0.23700000000000002	342.5295384187921
0.23800000000000002	343.8163446938214
0.23900000000000002	345.11301155333365
0.24	346.4196527733037
0.241	347.73638388686425
0.242	349.0633222183594
0.243	350.400586918193
0.244	351.7482989984941
0.245	353.10658136962104
0.246	354.47555887752856
0.247	355.8553583420203
0.248	357.2461085959127
0.249	358.647940525135
0.25	360.0609871097911
0.251	361.48538346621143
0.252	362.9212668900223
0.253	364.36877690026074
0.254	365.82805528456623
0.255	367.29924614547826
0.256	368.78249594787314
0.257	370.2779535675717
0.258	371.7857703411521
0.259	373.30610011700287
0.26	374.8390993076524
0.261	376.3849269434119
0.262	377.94374472737115
0.263	379.51571709178575
0.264	381.1010112558987
0.265	382.6997972852382
0.266	384.31224815243525
0.267	385.9385397996083
0.268	387.5788512023604
0.269	389.2333644354394
0.27	390.90226474011035
0.271	392.58574059329374
0.272	394.28398377852255
0.273	395.99718945877544
0.274	397.7255562512429
0.275	399.4692863040879
0.276	401.2285853752619
0.277	403.0036629134419
0.278	404.794732141155
0.279	406.6020101401598
0.28	408.4257179391554
0.281	410.26608060389526
0.28200000000000003	412.1233273297795
0.28300000000000003	413.9976915370084
0.28400000000000003	415.88941096837823
0.28500000000000003	417.79872778980734
0.28600000000000003	419.72588869367974
0.28700000000000003	421.67114500510024
0.28800000000000003	423.63475279115676
0.289	425.61697297328953
0.29	427.61807144287127
0.291	429.6383191801045
0.292	431.67799237634966
0.293	433.7373725599981
0.294	435.81674672601207
0.295	437.91640746925543
0.296	440.0366531217463
0.297	442.1777878939661
0.298	444.3401220203664
0.299	446.5239719092183
0.3	448.72966029695885
0.301	450.95751640718913
0.302	453.2078761144926
0.303	455.48108211324063
0.304	457.77748409156777
0.305	460.0974389106983
0.306	462.44131078981985
0.307	464.8094714967043
0.308	467.20230054428555
0.309	469.62018539341204
0.31	472.063521662003
0.311	474.53271334084366
0.312	477.0281730162678
0.313	479.5503220999851
0.314	482.0995910663231
0.315	484.67641969716203
0.316	487.28125733485786
0.317	489.91456314345754
0.318	492.57680637852536
0.319	495.2684666659144
0.32	497.99003428982985
0.321	500.742010490549
0.322	503.52490777217497
0.323	506.33925022082497
0.324	509.1855738336642
0.325	512.0644268592216
0.326	514.9763701494406
0.327	517.9219775239395
0.328	520.9018361469792
0.329	523.9165469176568
0.33	526.9667248738717
0.331	530.0529996106335
0.332	533.1760157133092
0.333	536.3364332064361
0.334	539.5349280187573
0.335	542.7721924651672
0.336	546.0489357462894
0.337	549.3658844664438
0.338	552.7237831707977
0.339	556.1233949025349
0.34	559.5655017809187
0.341	563.050905601169
0.342	566.5804284571187
0.343	570.1549133876665
0.34400000000000003	573.775225048093
0.34500000000000003	577.4422504073639
0.34600000000000003	581.1568994725991
0.34700000000000003	584.9201060419553
0.34800000000000003	588.7328284872239
0.34900000000000003	592.5960505675292
0.35000000000000003	596.5107822755721
0.35100000000000003	600.4780607179508
0.352	604.4989510311725
0.353	608.5745473350504
0.354	612.7059737252828
0.355	616.8943853071046
0.356	621.1409692720073
0.357	625.4469460196359
0.358	629.8135703270902
0.359	634.2421325679836
0.36	638.733959983747
0.361	643.2904180098091
0.362	647.9129116594372
0.363	652.602886968184
0.364	657.3618325020595
0.365	662.1912809327332
0.366	667.0928106832675
0.367	672.0680476480958
0.368	677.1186669911789
0.369	682.2463950265229
0.37	687.4530111854875
0.371	692.7403500755989
0.372	698.1103036358683
0.373	703.5648233939372
0.374	709.1059228307055
0.375	714.7356798584623
0.376	720.4562394189247
0.377	726.2698162080126
0.378	732.1786975346264
0.379	738.1852463211843
0.38	744.2919042541849
0.381	750.5011950936224
0.382	756.8157281506775
0.383	763.2382019437506
0.384	769.7714080436009
0.385	776.4182351191008
0.386	783.1816731959252
0.387	790.0648181413659
0.388	797.0708763894039
0.389	804.2031699211901
0.39	811.4651415171909
0.391	818.8603602984391
0.392	826.3925275756366
0.393	834.0654830262396
0.394	841.8832112211936
0.395	849.8498485246229
0.396	857.9696903915795
0.397	866.2471990909045
0.398	874.687011882373
0.399	883.2939496796131
0.4	892.073026232798
0.401	901.0294578678655
0.402	910.168673822016
0.403	919.4963272185202
0.404	929.0183067274513
0.405	938.7407489628864
0.406	948.6700516714158
0.40700000000000003	958.8128877715266
0.40800000000000003	969.1762203085963
0.40900000000000003	979.767318395931
0.41000000000000003	990.5937742185403
0.41100000000000003	1001.6635211832303
0.41200000000000003	1012.984853306209
0.41300000000000003	1024.5664459377615
0.41400000000000003	1036.4173779328387
0.41500000000000004	1048.5471553866237
0.41600000000000004	1060.9657370654986
0.417	1073.6835616763942
0.418	1086.7115771314584
0.419	1100.061271980475
0.42	1113.744709200717
0.421	1127.774562553117
0.422	1142.1641557350656
0.423	1156.927504584078
0.424	1172.0793626133275
0.425	1187.6352701900234
0.426	1203.611607701225
0.427	1220.0256530894455
0.428	1236.8956441828946
0.429	1254.2408462930605
0.43	1272.081625606374
0.431	1290.4395289577544
0.432	1309.337370642999
0.433	1328.799327005415
0.434	1348.8510396212378
0.435	1369.519728009855
0.436	1390.8343129106165
0.437	1412.825551300291
0.438	1435.5261844767294
0.439	1458.9711007081328
0.44	1483.1975141472499
0.441	1508.245161940235
0.442	1534.1565217260818
0.443	1560.9770520307304
0.444	1588.7554584176878
0.445	1617.5439886732618
0.446	1647.3987607901531
0.447	1678.3801280812672
0.448	1710.553086422039
0.449	1743.987729403626
0.45	1778.759758104476
0.451	1814.951053282912
0.452	1852.6503190937826
0.453	1891.9538089817115
0.454	1932.9661462560725
0.455	1975.8012540759605
0.456	2020.583412251298
0.457	2067.4484615045576
0.458	2116.5451797698774
0.459	2168.036859901799
0.46	2222.103124040316
0.461	2278.9420171090132
0.462	2338.7724308655365
0.463	2401.8369210413316
0.464	2468.404994004671
0.465	2538.77695685163
0.466	2613.2884469248806
0.467	2692.315784881358
0.468	2776.282331460116
0.46900000000000003	2865.6660745923414
0.47000000000000003	2961.0087339333827
0.47100000000000003	3062.926749091047
0.47200000000000003	3172.124622474259
0.47300000000000003	3289.41122721919
0.47400000000000003	3415.719878482962
0.47500000000000003	3552.133221847836
0.47600000000000003	3699.9143438264496
0.47700000000000004	3860.54599815103
0.47800000000000004	4035.7805301414805
0.47900000000000004	4227.704065178642
0.48	4438.819953719506
0.481	4672.158567369947
0.482	4931.423693648216
0.483	5221.190599488633
0.484	5547.178368559103
0.485	5916.631173505635
0.486	6338.862950587385
0.487	6826.053462604791
0.488	7394.442393291763
0.489	8066.174765921822
0.49	8872.253613077892
0.491	9857.461092935311
0.492	11088.970442757085
0.493	12672.33960681365
0.494	14783.498492222407
0.495	17739.120931794663
0.496	22172.55459115305
0.497	29561.610690083693
0.498	44339.722887944976
0.499	88674.05948152884


==> data/plt2_new.dat <==
0.001	1.0110181526098354
0.002	1.0208374928820576
0.003	1.030219507086964
0.004	1.039325262251065
0.005	1.0482309815026332
0.006	1.0569814140405043
0.007	1.0656060401127165
0.008	1.074125754217959
0.009000000000000001	1.0825561387520708
0.01	1.0909092597571326
0.011	1.099194735097987
0.012	1.107420409927785
0.013000000000000001	1.1155928048032528
0.014	1.1237174246955715
0.015	1.131798978983295
0.016	1.1398415423205215
0.017	1.147848674983879
0.018000000000000002	1.1558235146933806
0.019	1.1637688478798789
0.02	1.1716871658400008
0.021	1.1795807095785225
0.022	1.1874515060469104
0.023	1.1953013977443887
0.024	1.203132067132508
0.025	1.2109450569497269
0.026000000000000002	1.218741787250588
0.027	1.2265235698029082
0.028	1.2342916203350092
0.029	1.2420470690191057
0.03	1.2497909694967404
0.031	1.25752430669068
0.032	1.2652480036001836
0.033	1.2729629272394574
0.034	1.280669893849925
0.035	1.2883696734937806
0.036000000000000004	1.2960629941177804
0.037	1.3037505451613423
0.038	1.3114329807709408
0.039	1.3191109226729556
0.04	1.326784962749076
0.041	1.3344556653517028
0.042	1.342123569391281
0.043000000000000003	1.3497891902229315
0.044	1.3574530213558837
0.045	1.3651155360060088
0.046	1.3727771885090265
0.047	1.3804384156096492
0.048	1.3880996376399735
0.049	1.3957612595987565
0.05	1.4034236721417745
0.051000000000000004	1.4110872524922378
0.052000000000000005	1.4187523652791696
0.053	1.4264193633107427
0.054	1.4340885882887644
0.055	1.4417603714698193
0.056	1.449435034277954
0.057	1.4571128888733003
0.058	1.464794238680508
0.059000000000000004	1.472479378880525
0.06	1.4801685968688367
0.061	1.487862172683014
0.062	1.4955603794020957
0.063	1.5032634835201215
0.064	1.5109717452958789
0.065	1.5186854190807562
0.066	1.5264047536264018
0.067	1.5341299923737413
0.068	1.5418613737247686
0.069	1.5495991312983861
0.07	1.5573434941714774
0.07100000000000001	1.5650946871062774
0.07200000000000001	1.5728529307650232
0.073	1.5806184419127791
0.074	1.5883914336092715
0.075	1.5961721153904695
0.076	1.6039606934406345
0.077	1.6117573707554462
0.078	1.6195623472968304
0.079	1.62737582014
0.08	1.635197983613237
0.081	1.6430290294308674
0.082	1.6508691468198564
0.083	1.658718522640437
0.084	1.6665773415011276
0.085	1.6744457858684842
0.08600000000000001	1.6823240361719134
0.08700000000000001	1.6902122709038292
0.088	1.6981106667154442
0.089	1.7060193985084438
0.09	1.713938639522775
0.091	1.721868561420794
0.092	1.7298093343679566
0.093	1.737761127110273
0.094	1.7457241070486802
0.095	1.7536984403105271
0.096	1.7616842918183164
0.097	1.7696818253558677
0.098	1.7776912036320207
0.099	1.7857125883420368
0.1	1.7937461402268007
0.101	1.8017920191299523
0.10200000000000001	1.8098503840530513
0.10300000000000001	1.8179213932088831
0.10400000000000001	1.8260052040729964
0.105	1.834101973433572
0.106	1.8422118574397053
0.107	1.8503350116481798
0.108	1.8584715910688183
0.109	1.8666217502084779
0.11	1.8747856431137573
0.111	1.882963423412486
0.112	1.891155244354055
0.113	1.8993612588486444
0.114	1.90758161950541
0.115	1.9158164786696725
0.116	1.9240659884591715
0.117	1.93233030079942
0.11800000000000001	1.9406095674582071
0.11900000000000001	1.9489039400793018
0.12	1.9572135702153832
0.121	1.9655386093602472
0.122	1.9738792089803228
0.123	1.9822355205455326
0.124	1.9906076955595342
0.125	1.9989958855893706
0.126	2.007400242294567
0.127	2.0158209174556876
0.128	2.0242580630024065
0.129	2.0327118310410963
0.13	2.0411823738819685
0.131	2.049669844065793
0.132	2.0581743943902193
0.133	2.0666961779357127
0.134	2.0752353480911494
0.135	2.083792058579064
0.136	2.0923664634805896
0.137	2.1009587172601027
0.138	2.109568974789593
0.139	2.118197391372772
0.14	2.1268441227689454
0.14100000000000001	2.135509325216658
0.14200000000000002	2.144193155457138
0.14300000000000002	2.1528957707575374
0.14400000000000002	2.1616173289340113
0.145	2.1703579883746222
0.146	2.179117908062106
0.147	2.187897247596497
0.148	2.1966961672176395
0.149	2.205514827827586
0.15	2.214353391012911
0.151	2.223212019066925
0.152	2.2320908750118407
0.153	2.240990122620862
0.154	2.249909926440237
0.155	2.2588504518112735
0.156	2.267811864892327
0.157	2.276794332680778
0.158	2.285798023035007
0.159	2.294823104696373
0.16	2.3038697473112104
0.161	2.3129381214528575
0.162	2.322028398643717
0.163	2.3311407513773625
0.164	2.3402753531407128
0.165	2.349432378436253
0.166	2.358612002804347
0.167	2.3678144028456316
0.168	2.377039756243494
0.169	2.3862882417866644
0.17	2.395560039391914
0.171	2.404855330126873
0.17200000000000001	2.4141742962329835
0.17300000000000001	2.4235171211485795
0.17400000000000002	2.432883989532129
0.17500000000000002	2.4422750872856174
0.176	2.451690601578103
0.177	2.461130720869448
0.178	2.4705956349342197
0.179	2.480085534885797
0.18	2.489600613200665
0.181	2.499141063742926
0.182	2.5087070817890145
0.183	2.5182988640526562
0.184	2.527916608710043
0.185	2.537560515425265
0.186	2.547230785375984
0.187	2.5569276212793803
0.188	2.5666512274183515
0.189	2.5764018096680155
0.19	2.586179575522474
0.191	2.5959847341219016
0.192	2.6058174962799168
0.193	2.615678074511289
0.194	2.6255666830599576
0.195	2.6354835379274046
0.196	2.6454288569013467
0.197	2.655402859584813
0.198	2.665405767425563
0.199	2.675437803745897
0.2	2.6854991937728467
0.201	2.6955901646687654
0.202	2.705710945562317
0.203	2.715861767579903
0.20400000000000001	2.7260428638774914
0.20500000000000002	2.7362544696729145
0.20600000000000002	2.746496822278598
0.20700000000000002	2.7567701611347672
0.20800000000000002	2.767074727843118
0.209	2.777410766200988
0.21	2.787778522236016
0.211	2.798178244241318
0.212	2.808610182811192
0.213	2.819074590877357
0.214	2.829571723745744
0.215	2.8401018391338537
0.216	2.850665197208691
0.217	2.861262060625293
0.218	2.8718926945658634
0.219	2.8825573667795314
0.22	2.8932563476227466
0.221	2.9039899101003237
0.222	2.9147583299071558
0.223	2.9255618854706165
0.224	2.9364008579936565
0.225	2.9472755314986196
0.226	2.9581861928717936
0.227	2.96913313190871
0.228	2.9801166413602216
0.229	2.991137016979354
0.23	3.002194557568983
0.231	3.013289565030317
0.232	3.0244223444122476
0.233	3.035593203961546
0.234	3.046802455173962
0.23500000000000001	3.0580504128462205
0.23600000000000002	3.069337395128957
0.23700000000000002	3.0806637235806
0.23800000000000002	3.0920297232222267
0.23900000000000002	3.103435722593422
0.24	3.114882053809163
0.241	3.1263690526177412
0.242	3.1378970584597656
0.243	3.1494664145282636
0.244	3.161077467829904
0.245	3.1727305692473733
0.246	3.184426073602944
0.247	3.1961643397232313
0.248	3.2079457305052124
0.249	3.2197706129834995
0.25	3.23163935839892
0.251	3.2435523422684387
0.252	3.255509944456423
0.253	3.267512549247339
0.254	3.279560545419859
0.255	3.291654326322453
0.256	3.303794289950482
0.257	3.315980839024839
0.258	3.328214381072182
0.259	3.3404953285067807
0.26	3.3528240987140316
0.261	3.3652011141356954
0.262	3.3776268023568705
0.263	3.390101596194768
0.264	3.402625933789339
0.265	3.4152002586957817
0.266	3.427825019979001
0.267	3.4405006723100415
0.268	3.453227676064585
0.269	3.466006497423529
0.27	3.4788376084757195
0.271	3.4917214873228986
0.272	3.504658618186907
0.273	3.5176494915192325
0.274	3.5306946041129263
0.275	3.5437944592169877
0.276	3.556949566653266
0.277	3.570160442935946
0.278	3.5834276113936974
0.279	3.5967516022945443
0.28	3.610132952973556
0.281	3.6235722079634116
0.28200000000000003	3.637069919127918
0.28300000000000003	3.650626645798594
0.28400000000000003	3.664242954914366
0.28500000000000003	3.677919421164484
0.28600000000000003	3.6916566271347486
0.28700000000000003	3.7054551634571427
0.28800000000000003	3.719315628962947
0.289	3.7332386308394616
0.29	3.7472247847904336
0.291	3.76127471520027
0.292	3.775389055302195
0.293	3.789568447350406
0.294	3.8038135427964086
0.295	3.8181250024695887
0.296	3.8325034967622047
0.297	3.8469497058188926
0.298	3.8614643197308265
0.299	3.876048038734681
0.3	3.89070157341654
0.301	3.9054256449208866
0.302	3.9202209851648435
0.303	3.9350883370578185
0.304	3.9500284547267164
0.305	3.965042103746891
0.306	3.980130061379028
0.307	3.995293116812106
0.308	4.010532071412678
0.309	4.025847738980622
0.31	4.0412409460116
0.311	4.056712531966417
0.312	4.0722633495475105
0.313	4.087894264982793
0.314	4.103606158317096
0.315	4.119399923711441
0.316	4.1352764697504085
0.317	4.151236719757873
0.318	4.167281612121363
0.319	4.183412100625348
0.32	4.199629154793729
0.321	4.215933760241873
0.322	4.232326919038478
0.323	4.248809650077618
0.324	4.265382989461322
0.325	4.2820479908930285
0.326	4.298805726082295
0.327	4.3156572851611745
0.328	4.3326037771126265
0.329	4.349646330211412
0.33	4.366786092477911
0.331	4.384024232145298
0.332	4.40136193814058
0.333	4.418800420579971
0.334	4.436340911279136
0.335	4.453984664278832
0.336	4.471732956386516
0.337	4.4895870877345025
0.338	4.507548382355276
0.339	4.525618188774615
0.34	4.5437978806231705
0.341	4.562088857267201
0.342	4.580492544459209
0.343	4.5990103950092
0.34400000000000003	4.617643889477392
0.34500000000000003	4.636394536889174
0.34600000000000003	4.6552638754731985
0.34700000000000003	4.674253473423503
0.34800000000000003	4.693364929686607
0.34900000000000003	4.712599874774572
0.35000000000000003	4.7319599716050655
0.35100000000000003	4.751446916369512
0.352	4.771062439430458
0.353	4.790808306249346
0.354	4.810686318345951
0.355	4.830698314290759
0.356	4.850846170731696
0.357	4.87113180345661
0.358	4.89155716849301
0.359	4.912124263246689
0.36	4.932835127680811
0.361	4.9536918455373025
0.362	4.974696545602279
0.363	4.995851403017516
0.364	5.017158640639923
0.365	5.038620530451183
0.366	5.060239395019801
0.367	5.082017609017871
0.368	5.103957600795103
0.369	5.126061854012667
0.37	5.148332909339641
0.371	5.170773366214945
0.372	5.193385884677835
0.373	5.216173187270152
0.374	5.239138061013778
0.375	5.262283359466843
0.376	5.28561200486253
0.377	5.309126990334441
0.378	5.332831382232795
0.379	5.35672832253595
0.38	5.380821031361954
0.381	5.405112809585212
0.382	5.429607041563527
0.383	5.454307197981186
0.384	5.4792168388140805
0.385	5.504339616423152
0.386	5.529679278782952
0.387	5.555239672852397
0.388	5.58102474809535
0.389	5.607038560159071
0.39	5.633285274719097
0.391	5.659769171499711
0.392	5.686494648479653
0.393	5.713466226293485
0.394	5.740688552839551
0.395	5.768166408106357
0.396	5.7959047092298634
0.397	5.8239085157951065
0.398	5.8521830353964255
0.399	5.8807336294715995
0.4	5.909565819426263
0.401	5.938685293066062
0.402	5.9680979113553505
0.403	5.997809715522469
0.404	6.0278269345332065
0.405	6.058155992955548
0.406	6.08880351924055
0.40700000000000003	6.11977635444609
0.40800000000000003	6.151081561432148
0.40900000000000003	6.182726434558622
0.41000000000000003	6.214718509918935
0.41100000000000003	6.247065576145385
0.41200000000000003	6.279775685825005
0.41300000000000003	6.3128571675677785
0.41400000000000003	6.346318638772492
0.41500000000000004	6.380169019139144
0.41600000000000004	6.414417544981002
0.417	6.449073784393651
0.418	6.484147653343516
0.419	6.519649432743396
0.42	6.555589786588733
0.421	6.591979781234544
0.422	6.62883090590033
0.423	6.666155094497935
0.424	6.703964748886211
0.425	6.74227276366581
0.426	6.781092552638245
0.427	6.8204380770649795
0.428	6.860323875875657
0.429	6.9007650979889315
0.43	6.941777536925817
0.431	6.9833776679133965
0.432	7.025582687697165
0.433	7.068410557302677
0.434	7.111880048012756
0.435	7.1560107908547455
0.436	7.200823329924484
0.437	7.24633917990944
0.438	7.292580888214324
0.439	7.339572102138142
0.44	7.387337641603851
0.441	7.435903578000513
0.442	7.485297319765078
0.443	7.535547705407113
0.444	7.586685104767052
0.445	7.638741529398178
0.446	7.6917507530771125
0.447	7.745748443578707
0.448	7.800772307003234
0.449	7.8568622461183235
0.45	7.914060534381342
0.451	7.972412007543099
0.452	8.031964275008626
0.453	8.092767953451013
0.454	8.15487692555064
0.455	8.218348627173706
0.456	8.28324436682581
0.457	8.349629681833452
0.458	8.417574736440246
0.459	8.487154767879641
0.46	8.558450587534251
0.461	8.631549145552112
0.462	8.706544168813123
0.463	8.78353688398592
0.464	8.862636839668687
0.465	8.943962844367242
0.466	9.027644040465546
0.467	9.113821138556718
0.468	9.202647841755011
0.46900000000000003	9.2942924961947
0.47000000000000003	9.388940012237509
0.47100000000000003	9.486794111481235
0.47200000000000003	9.588079968204447
0.47300000000000003	9.693047331365653
0.47400000000000003	9.801974236043911
0.47500000000000003	9.915171443124198
0.47600000000000003	10.032987785729166
0.47700000000000004	10.155816654124393
0.47800000000000004	10.28410392300153
0.47900000000000004	10.41835772411136
0.48	10.559160605009097
0.481	10.707184809083676
0.482	10.863211690678014
0.483	11.028156685374032
0.484	11.20310185920544
0.485	11.389338976619015
0.486	11.588427449915415
0.487	11.80227380175397
0.488	12.033242998640233
0.489	12.284318343108003
0.49	12.559337789357352
0.491	12.863355193624992
0.492	13.203215232676905
0.493	13.588514243663296
0.494	14.033306760499663
0.495	14.559382065503184
0.496	15.203243567879806
0.497	16.033322698381838
0.498	17.203250651170418
0.499	19.20325242196119

